Optimal Trade Execution with Uncertain Volume Target

In the seminal paper on optimal execution of portfolio transactions, Almgren and Chriss (2001) define the optimal trading strategy to liquidate a fixed volume of a single security under price uncertainty. Yet there exist situations, such as in the power market, in which the volume to be traded can only be estimated and becomes more accurate when approaching a specified delivery time. During the course of execution, a trader should then constantly adapt their trading strategy to meet their fluctuating volume target. In this paper, we develop a model that accounts for volume uncertainty and we show that a risk-averse trader has benefit in delaying their trades. More precisely, we argue that the optimal strategy is a trade-off between early and late trades in order to balance risk associated with both price and volume. By incorporating a risk term related to the volume to trade, the static optimal strategies suggested by our model avoid the explosion in the algorithmic complexity usually associated with dynamic programming solutions, all the while yielding competitive performance.

==> sources/latex_packages/lineno/CHANGEs.txt <==

CHANGES  for lineno bundle 2011/02/16:

1. new fnlineno.sty for numbering footnote lines + \linelabel, 
described in fnlineno.pdf

2. new overview SRCFILEs.txt


CHANGES  for lineno.sty v4.41  2005/11/02: 

1. Loadable after amsmath. 

2. Removed some nonsense from documentation. 


CHANGES  for lineno.sty v4.4  2005/10/27 
[failed to be uploaded to CTAN, but distributed by mail]: 

1. Proper effective line depth at end of paragraphs. 
   The spacing bug was quite obvious in two-column mode 
   when a paragraph end was at a column bottom. 

2. Another bug concerning two-column mode that had been 
   introduced in v4.22 has been removed again. 

3. Support for \addvspace introduced more and more bugs 
   in versions of v4.32 and v4.33. The reasons seem to 
   be clear now, and v4.4 should be stable. 


CHANGES  for lineno.sty v4.32  2005/10/17: 

1. Support for \addvspace 
   (a math display or a list meets a heading -- or a sub-heading 
   follows a heading -- or the like) 

2. Clearly explained former option `displaymath' and its change 
   to a default. 


CHANGES  for lineno.sty v4.31  2005/10/01: 

1. \modulolinenumbers* and a package option `modulo*' for 
   printing first line number after interrupting editor's 
   text, regardless of the modulo. 

2. Improved explanation of \firstlinenumber and package 
   options. 


CHANGES  for lineno.sty v4.3  2005/05/16: 

1. Option `displaymath' (proper numbering at paragraphs 
   containing math displays) becomes default. 

2. Compatibility with hyperref now indeed (at least much more). 

3. Tidied up documentation: terrible confusion of \newcounter 
   vs. \stepcounter; sections on the same matter written at 
   different times; ... 

4. Additional internal improvements that perhaps hardly are 
   observable (no more spurious linenumbers in math displays 
   from vertical mode; some compatibity with packages that use 
   \holdinginserts; \linelabel in headings etc.). 


CHANGES  for lineno.sty v4.22 2005/05/09: 

1. Restored "global" version of numbering lines of a \parbox or 
   minipage or ... (I had missed and disabled this in taking 
   over lineno.sty), explained in documentation (lineno.pdf/dvi 
   subsec. 7.2). 

2. Enabled \flushbottom in two-column pagewise or switching 
   mode. 

3. Re-implemented modulo mode -- disabling certain users' tricks 
   see lineno.pdf sec. 5.5, also for a still supported 
   substituting trick. 

4. Tidied up setting the next line number globally vs. locally 
   (TeXbook p. 301). 

5. Tidied up discussions (in documentation) of possible changes 
   in implementation. 


CHANGES  for lineno.sty v4.21 2005/04/28: 

Removed serious flaws with math display, + something ... 


CHANGES  for lineno.sty v4.2 2005/04/26: 

1. Re-enabled package option `displaymath' (needed rearrangement 
   after sec. 5). 

2. New package option `addpageno' for adding page numbers to 
   line number references -- see sec. 6.1 of lineno.pdf. 

3. Improved support for \includeonly (and improved sec. 5.3, 
   p. 27). 

4. Improved compatibility with other packages that change \output 
   (tameflts.sty, e.g., for saving footnotes against \marginpar 
   and floats), added advice on this matter -- sec. 2.3, 
   pp. 7, 14f.


CHANGES  for lineno.sty v4.11 2005/03/08: 

1. The `edtable' option now supports math environments like 
`array'. This requires updating edtable.sty to v1.3. (The claim 
in previous versions of edtable on this support simply was 
wrong, sorry.) For how to make use of this support, we urge you 
to read the usage instructions in edtable.sty (v1.3). These have 
been extended very much, structured more clearly, and supplied 
with examples. 

2. \linelabel now complains when appearing outside line 
numbering mode. This counters Stephan Boettcher's original 
intention, but I generalize from my own experience that it is 
helpful to be told when you have forgotten to switch into line 
numbering mode and (e.g.) wonder why all the line number 
references are 1 ... ednotes.sty users profit as well (at least 
I expect and hope that anybody profits, which, to be sure, does 
not mean that I hope that anybody forgets to switch ...). 

3. The subsection on `edtable' in lineno.sty/tex/pdf was not 
quite correct or complete -- corrected, improved. 

4. The final list of user commands in lineno.sty/tex/pdf has not 
been complete. This has not changed, but it is briefly explained 
what is missing and where it can be found. 


CHANGE  2005/01/20: 

We have devised macros for indexing with line numbers, 
yet we don't take the time to release them officially. 
If you are interested, please ask via 

    http://contact-ednotes.sty.de.vu 


CHANGES  for lineno.sty v4.1 2004/10/19: 

Extension packages from the Ednotes bundle for enabling 
\linelabel in math mode and tabular environments are now 
handled through new package options `mathrefs', `edtable', 
`longtable', and `nolongtablepatch'. Two of these extension 
packages moved from the ednotes folder to the lineno folder. 
lineno.tex/pdf has been updated accordingly. 


CHANGES  for lineno.sty v4.00 2004/09/03: 

o incorporated earlier extension packages linenox0.sty, 
  linenox1.sty, lnopatch.sty (which belonged to the 
  Ednotes bundle before); 

o adopted LaTeX Project Public License v1.3. 



==> sources/latex_packages/lineno/COPYING.txt <==
% lineno.sty
%
% The files in this directory are
%
% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
% Copyright 2002--2005 Uwe L"uck, http://contact-ednotes.sty.de.vu, 
%                      for versions 4.x and code from former Ednotes 
%                      bundle--author-maintained. 
% Copyright 2011       Uwe L"uck, http://contact-ednotes.sty.de.vu, 
%                      for fnlineno.sty/tex/pdf 
% 
% The files can be redistributed and/or modified under 
% the terms of the LaTeX Project Public License; either 
% version 1.3a of the License, or any later version.
% The latest version of this license is in
%     http://www.latex-project.org/lppl.txt
% We did our best to help you, but there is NO WARRANTY. 
%
% ============================================================================
<- (UL) End of official declaration. 

History: 
add. fnlineno          2011/02/16 ul
This file -> The files 2004/10/12 ul 
$Id: COPYING,v 3.0.2.1 2004/09/13 20:15:47 stephan Exp $
LPPL v1.3a 2004/10/26 



==> sources/latex_packages/lineno/README.txt <==
README
                      lineno.sty  v4.41
                    fnlineno.sty  v0.55

                         2011-02-16 

The LaTeX package lineno.sty provides line numbers on paragraphs.
After TeX has broken a paragraph into lines there will be line numbers
attached to them, with the possibility to make references through the
LaTeX \ref, \pageref cross reference mechanism.

% Copyright 1995--2003 Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>; 
% Copyright 2002--2005 Uwe L"uck, http://www.contact-ednotes.sty.de.vu, 
%                      for versions 4.x and code from former Ednotes 
% Copyright 2011       Uwe L"uck as above, for fnlineno.sty/tex/pdf
%                      bundle--author-maintained. 
% 
% The files listed below can be redistributed and/or modified under 
% the terms of the LaTeX Project Public License; either 
% version 1.3a of the License, or any later version.
% The latest version of this license is in
%     http://www.latex-project.org/lppl.txt
% We did our best to help you, but there is NO WARRANTY. 

** [ UL: A few festive words on history and responsibility   **
**       are next preceding hard facts as to (see lower)     ** 
**       o `Files'  and                                      ** 
**       o `Installation and usage'.                       ] ** 

2004-09-13 Uwe L"uck  [(UL)]  is new maintainer for lineno.sty. 

lineno.sty served the purpose for which I wrote it years ago.  Uwe
L"uck uses lineno.sty with his Ednotes package, which required quite a
few changes and fixes.  His package depends on lineno, therefore
Uwe agreed to take over the maintenance of lineno.sty.

lineno.sty v4.0 includes most of the well tested changes that Uwe
needs for Ednotes.  These changes blend well into the concepts of the
package, so I am happy to let it go.  

From here on it is Uwe's, and he may proceed to mangle it as he likes.
Expect some radical changes.  You may find him to be quite a bit
friendlier towards the poor souls who still use Windows :-).
Currently, you need some kind of Unix environment to extract the
source documentation from the sty file.

If some version 3 users run into difficulties with Uwe's newer
versions, but need a minor bug-fix in version 3, please do not
hesitate to ask me for help.  But all requests for new features or
major changes shall go to Uwe.

Cheers
Stephan


[ Thanks!  And please let me know as well should 
  compatibility problems arise!  The announced radical 
  changes are postponed again this time (v4.1). 
  --Ednotes is in 
    http://mirror.ctan.org/macros/latex/contrib/ednotes.
                                                   Uwe ] 


Changes: see CHANGEs.txt; earlier:

   2004-10-19  UL: package options for tabular and math 
   2004-09-03  UL: merge Ednotes changes, taking over lineno.sty

   2002 .. 2003 FMi, UL, SiB: bug fixes
   2001-08-04 SiB: linenomath wrapping for \[ \]
   2001-07-30 SiB: [hyperref] option obsolete.
   2001-01-17 SiB: LaTeX class option [twocolumn] support
   2001-01-04 SiB: LaTeX class option [fleqn] support
   2000-12-18 SiB: longtable compatibility
   2000-07-01 SiB: extra \newlabel items, [hyperref] option
   2000-03-10 SiB: indirect call of \output, to work with multicol.
   1999-08-28 SiB: fixed the footnote problem using \holdinginserts
   1999-06-11 SiB: included the extensions into lineno.sty
   1999-03-02 SIB: Added LPPL License


Files (cf. SRCFILEs.txt):

   README.txt    This file.                              (v4.1: UL)
   CHANGEs.txt   Differences to previous versions.       (v4.1: UL)
   COPYING.txt   The LPPL header.
   SCRFILEs.txt  Source file infos                       (UL 2011)
   lineno.sty    The package itself, ready to use.
   edtable.sty   Module for tabular environments.        (UL, v4.1) 
   ednmath0.sty  Module for \linelabel in math mode.     (UL, v4.1) 
   fnlineno.sty  Add-on for footnote line numbers        (UL, v0.55)
   lineno.tex    The source for the documentation (generated)
   lineno.pdf    PDF deriving from the former.           (v4.1: UL)
   lnosuppl.pdf  PDF listing of present non-PDF files 
   ulineno.tex   The pathetic attempt of a users' manual. 
                 [Describes v3.1 currently.]             (UL, v4.1) 
   ulineno.pdf   PDF of former.
   vplref.sty    Conditionally include page number in 
                 line number references                  (UL, v4.2) 

     As of version v3.00, the extension packages for lineno have all been
     incorporated into lineno.sty itself.  Except for itemrule.sty,
     which was removed.

Home:

   http://mirror.ctan.org/macros/latex/contrib/lineno/

TDS version:

   http://mirror.ctan.org/install/macros/latex/contrib/lineno.tds.zip

Authors:

   Uwe L"uck <http://contact-ednotes.sty@web.de>
   Stephan I. B"ottcher <boettcher@physik.uni-kiel.de>

Compatibility with other packages:

   wrapfig.sty   works since v2.05

   multicol.sty  works partly since 3.02.  
                 Do NOT use \linelabel.  Do NOT put a multicol in
                 internal vertical mode {table}, {figure}, etc.

   hyperref.sty  \ref to a \linelabel works since v3.03.

   longtable.sty broke with lineno.sty loaded, but not enabled. 
                 This is fixed in v3.04.

   amsmath.sty   loadable, but not fully supported, with v4.41

Installation and usage (UL, v4.1): 

   For being able to use ALL the new lineno.sty options, the 
   following files must be "visible" to (La)TeX ("visible" 
   explained below for beginners): 

     lineno.sty, edtable.sty, ednmath0.sty, ltabptch.sty 
 
   as above ("Home", note that clicking on "entire directory" 
   suffices); 

     longtable.sty -- from the standard LaTeX Tools bundle. 

   Usage always starts with loading lineno.sty by \usepackage. 
   The remaining .sty files are loaded automatically on the 
   lineno.sty options (and we recommend not to load them through 
   [the mandatory argument of] \usepackage). 
 
   For details, see lineno.tex/pdf and the .sty files mentioned 
   above--search especially for tabular and math mode. 
   (+ `print' below here). 
 
   "Visible to (LaTeX)": Some users don't understand this 
   "visibility" for a while, and indeed it may be somewhat 
   non-trivial. These users may find help in 

      http://mirror.ctan.org/macros/latex/ednotes/visible.txt .

   E.g., former users of lineno.sty may just put all the .sty 
   files into the folder (at their workplace) where they had 
   placed lineno.sty before.                     (/UL, /v4.1)

To print the documented source:

   Take the style-file `lineno.sty', and feed it to a Un*x shell. 
   (Or download the extracted source documentation `lineno.tex'.)

      csh> source ./lineno.sty
      sh>  . ./lineno.sty

   [ I.e., type `sh lineno.sty' (e.g.) as a UNIX command line. 
     Problems with awk may arise. I therefore switched to nawk 
     in lineno.sty v4.00, but this may trouble you as well.    (UL) ] 

   (Please ignore the error message at the beginning about the iffalse.)


Please have a look at a similar work of Michal Jaegermann and James
Fortune:
         http://mirror.ctan.org/obsolete/macros/latex/contrib/numline/





==============================================================================
<- End of official README.txt (UL) 

Changes Feb. 2011: numline obsolete, mirror.ctan.org, fnlineno, 
amsmath compatibility, CHANGEs.txt, lineno.tds.zip
Changes for v4.1 (Oct. 2004): minor fixes (removed `supported/', e.g.); 
bracketed text; lines with `(UL)'; redistribution with README only. 
Formerly: 

                      lineno.sty  v4.0

     $Id: README,v 3.6.2.1 2004/09/13 20:15:47 stephan Exp $

   CTAN:macros/latex/contrib/supported/lineno
         CTAN:macros/latex/contrib/supported/numline/




==> sources/latex_packages/lineno/SRCFILEs.txt <==

 *File List*
 edtable.sty    2005/10/03 v1.3c arrays with lineno + ednotes (ul)
ednmath0.sty    2005/01/10 v0.2b math support for lineno/ednotes (ul)
fnlineno.sty    2011/01/07 v0.55 numbers to footnote lines (UL)
  lineno.sty    2005/11/02 line numbers on paragraphs v4.41
  vplref.sty    2005/04/25 v0.2a page-line cross-refs
fnlineno.tex    2011/02/14 documenting fnlineno.sty (UL)
lnosuppl.tex    2011/02/16 documenting supplementary files
 ulineno.tex    2001/08/03 lineno.sty users manual
 ***********

 List made at 2011/02/16, 12:41
 from script file srcfiles.tex



==> txt/difference_mean-cvar-optim_12345592210445333749_mean-cvar-optim_8873500018088811927.txt <==
T	Y
1.0	-2.4200000000001998e-5
2.0	-2.040000000000028e-5
3.0	-1.8500000000001154e-5
4.0	-1.5499999999998154e-5
5.0	-2.3099999999998122e-5
6.0	-2.2999999999998716e-5
7.0	-2.5499999999997747e-5
8.0	-2.5999999999998247e-5
9.0	-2.540000000000181e-5
10.0	-2.8099999999999653e-5
11.0	-3.549999999999734e-5
12.0	-3.8599999999999746e-5
13.0	-3.730000000000053e-5
14.0	-4.359999999999781e-5
15.0	-4.44999999999994e-5
16.0	-4.400000000000237e-5
17.0	-4.5699999999999213e-5
18.0	-4.4900000000000495e-5
19.0	-4.380000000000009e-5
20.0	-4.730000000000012e-5
21.0	-4.979999999999915e-5
22.0	-4.6400000000001995e-5
23.0	-4.8400000000000526e-5
24.0	-4.679999999999962e-5
25.0	-4.749999999999893e-5
26.0	-4.5899999999998026e-5
27.0	-4.479999999999762e-5
28.0	-5.010000000000084e-5
29.0	-5.029999999999965e-5
30.0	-5.029999999999965e-5
31.0	-5.289999999999809e-5
32.0	-5.45999999999984e-5
33.0	-4.799999999999943e-5
34.0	-4.8699999999998744e-5
35.0	-4.60000000000009e-5
36.0	-4.749999999999893e-5
37.0	-4.880000000000162e-5
38.0	-4.55000000000004e-5
39.0	-3.850000000000034e-5
40.0	-3.919999999999965e-5
41.0	-3.8899999999997964e-5
42.0	-2.989999999999937e-5
43.0	-1.3100000000001999e-5
44.0	1.2999999999992184e-6
45.0	3.950000000000134e-5
46.0	0.00013310000000000058
47.0	0.0015129000000000392


==> txt/difference_mean-cvar-optim_12944883113089842232_mean-cvar-optim_90573412915485638.txt <==
T	Y
1.0	-0.0002126999999999997
2.0	-0.0001768999999999972
3.0	-0.0001571999999999997
4.0	-0.0001222999999999988
5.0	-9.649999999999936e-5
6.0	-5.979999999999874e-5
7.0	-3.4300000000000996e-5
8.0	-1.6300000000000342e-5
9.0	3.500000000000031e-6
10.0	2.670000000000103e-5
11.0	4.030000000000006e-5
12.0	5.629999999999871e-5
13.0	6.429999999999977e-5
14.0	8.170000000000052e-5
15.0	9.84999999999979e-5
16.0	0.00011819999999999886
17.0	0.0001368000000000029
18.0	0.00014689999999999842
19.0	0.0001591000000000023
20.0	0.00016969999999999832
21.0	0.0001895999999999981
22.0	0.00019730000000000095
23.0	0.0002149000000000005
24.0	0.00020770000000000163
25.0	0.00020680000000000004
26.0	0.00022080000000000016
27.0	0.00022739999999999913
28.0	0.0002245999999999984
29.0	0.00023120000000000085
30.0	0.00024219999999999797
31.0	0.0002472999999999989
32.0	0.00023570000000000188
33.0	0.00022870000000000182
34.0	0.0002146000000000023
35.0	0.00019599999999999826
36.0	0.00019309999999999813
37.0	0.00018869999999999998
38.0	0.00017420000000000282
39.0	0.00012209999999999999
40.0	9.209999999999774e-5
41.0	7.350000000000065e-5
42.0	4.6399999999998526e-5
43.0	-1.4000000000000123e-5
44.0	-2.970000000000056e-5
45.0	-2.969999999999709e-5
46.0	-0.00016790000000000208
47.0	-0.004159600000000041


==> txt/difference_mean-cvar-optim_5114899910098603249_mean-cvar-optim_15497166153318989772.txt <==
T	Y
1.0	-0.0003365
2.0	-0.00028560000000000044
3.0	-0.000255799999999997
4.0	-0.0002015000000000003
5.0	-0.0001571999999999997
6.0	-0.00010129999999999861
7.0	-6.0499999999998055e-5
8.0	-3.069999999999809e-5
9.0	-2.099999999997937e-6
10.0	3.119999999999859e-5
11.0	5.490000000000009e-5
12.0	8.060000000000012e-5
13.0	9.119999999999961e-5
14.0	0.00011850000000000055
15.0	0.0001439999999999983
16.0	0.0001684999999999985
17.0	0.00019840000000000135
18.0	0.0002110999999999988
19.0	0.00023120000000000085
20.0	0.00024490000000000275
21.0	0.000271900000000002
22.0	0.0002858000000000027
23.0	0.00031340000000000187
24.0	0.0003008999999999998
25.0	0.0002994999999999977
26.0	0.0003142000000000006
27.0	0.0003182000000000011
28.0	0.00031950000000000034
29.0	0.0003283000000000001
30.0	0.0003404000000000011
31.0	0.00034469999999999987
32.0	0.0003283000000000001
33.0	0.0003131000000000002
34.0	0.0002915000000000001
35.0	0.00026529999999999956
36.0	0.00026249999999999885
37.0	0.0002502000000000025
38.0	0.0002237000000000003
39.0	0.0001561999999999987
40.0	0.00010600000000000193
41.0	7.089999999999874e-5
42.0	3.4300000000000996e-5
43.0	-5.66000000000004e-5
44.0	-8.88999999999994e-5
45.0	-0.00011810000000000292
46.0	-0.00035369999999999846
47.0	-0.005264799999999958


==> txt/difference_mean-cvar-optim_549416532610642337_mean-cvar-optim_17698336453125757495.txt <==
T	Y
1.0	-0.00046950000000000117
2.0	-0.0004022999999999978
3.0	-0.00035519999999999996
4.0	-0.0002960000000000011
5.0	-0.00022180000000000116
6.0	-0.00016040000000000151
7.0	-0.00011670000000000083
8.0	-7.110000000000102e-5
9.0	-3.169999999999909e-5
10.0	-8.000000000021878e-7
11.0	4.5399999999997526e-5
12.0	8.350000000000024e-5
13.0	9.199999999999833e-5
14.0	0.00013029999999999986
15.0	0.00017680000000000126
16.0	0.00020490000000000091
17.0	0.0002570000000000003
18.0	0.0002694999999999989
19.0	0.00029769999999999797
20.0	0.0003357000000000013
21.0	0.00035529999999999937
22.0	0.00036620000000000055
23.0	0.00040170000000000136
24.0	0.00037780000000000105
25.0	0.00037900000000000086
26.0	0.0004023999999999972
27.0	0.0003948000000000007
28.0	0.0004071000000000005
29.0	0.00042270000000000155
30.0	0.00043139999999999845
31.0	0.0004359999999999989
32.0	0.00040890000000000024
33.0	0.00037960000000000077
34.0	0.00036179999999999893
35.0	0.00033350000000000046
36.0	0.000335499999999999
37.0	0.00033150000000000193
38.0	0.00027639999999999956
39.0	0.00018469999999999945
40.0	0.0001148000000000017
41.0	6.300000000000056e-5
42.0	-9.00000000001594e-7
43.0	-0.00014209999999999917
44.0	-0.00016510000000000136
45.0	-0.0002004999999999993
46.0	-0.00047820000000000154
47.0	-0.005944600000000522


==> txt/difference_mean-cvar-optim_7754849124706072148_mean-cvar-optim_3532228027801323971.txt <==
T	Y
1.0	-0.00011989999999999917
2.0	-0.0001010999999999998
3.0	-8.859999999999771e-5
4.0	-7.049999999999765e-5
5.0	-5.580000000000168e-5
6.0	-3.64000000000024e-5
7.0	-2.3599999999998622e-5
8.0	-1.409999999999953e-5
9.0	-2.1000000000014063e-6
10.0	9.80000000000078e-6
11.0	1.7900000000001248e-5
12.0	2.489999999999784e-5
13.0	2.9799999999999965e-5
14.0	3.7600000000002215e-5
15.0	4.55000000000004e-5
16.0	5.71000000000009e-5
17.0	6.83000000000003e-5
18.0	7.450000000000165e-5
19.0	8.100000000000121e-5
20.0	8.750000000000077e-5
21.0	9.980000000000058e-5
22.0	0.00010229999999999961
23.0	0.0001095999999999979
24.0	0.00010770000000000224
25.0	0.00010500000000000093
26.0	0.00011390000000000011
27.0	0.00011840000000000114
28.0	0.00011560000000000042
29.0	0.00011970000000000036
30.0	0.00012889999999999777
31.0	0.00013049999999999867
32.0	0.0001250000000000001
33.0	0.0001202999999999968
34.0	0.0001132000000000008
35.0	0.00010549999999999796
36.0	0.0001005999999999993
37.0	0.0001010000000000004
38.0	9.419999999999915e-5
39.0	6.019999999999984e-5
40.0	4.7699999999997744e-5
41.0	4.2099999999999776e-5
42.0	3.569999999999962e-5
43.0	1.000000000001e-6
44.0	9.900000000000186e-6
45.0	4.169999999999868e-5
46.0	6.79999999999778e-6
47.0	-0.0022781000000001717


==> txt/mean-cvar-optim_15497166153318989772.txt <==
T	Y
1.0	0.023096
2.0	0.0230205
3.0	0.0229319
4.0	0.0228557
5.0	0.0228011
6.0	0.0227362
7.0	0.0226592
8.0	0.0225897
9.0	0.0225167
10.0	0.0224391
11.0	0.0223776
12.0	0.0223068
13.0	0.0222226
14.0	0.022166
15.0	0.0221127
16.0	0.0220559
17.0	0.022013
18.0	0.0219484
19.0	0.0218962
20.0	0.0218494
21.0	0.0217993
22.0	0.0217413
23.0	0.0217029
24.0	0.0216241
25.0	0.0215654
26.0	0.0215267
27.0	0.0214685
28.0	0.0214305
29.0	0.0213915
30.0	0.0213569
31.0	0.0213193
32.0	0.0212564
33.0	0.0211928
34.0	0.0211439
35.0	0.0210904
36.0	0.0210609
37.0	0.0210327
38.0	0.0209719
39.0	0.020883
40.0	0.0208148
41.0	0.0207665
42.0	0.0207057
43.0	0.0205923
44.0	0.020566
45.0	0.0205302
46.0	0.0202986
47.0	0.0015727999999999298


==> txt/mean-cvar-optim_17698336453125757495.txt <==
T	Y
1.0	0.023585
2.0	0.0234869
3.0	0.0233744
4.0	0.0232734
5.0	0.0231951
6.0	0.0231064
7.0	0.0230045
8.0	0.0229079
9.0	0.0228083
10.0	0.0227068
11.0	0.0226228
12.0	0.0225334
13.0	0.02242
14.0	0.0223404
15.0	0.0222735
16.0	0.0221927
17.0	0.022138
18.0	0.0220479
19.0	0.0219777
20.0	0.0219186
21.0	0.0218456
22.0	0.0217664
23.0	0.0217169
24.0	0.0216119
25.0	0.021536
26.0	0.0214853
27.0	0.0214063
28.0	0.0213519
29.0	0.0213034
30.0	0.0212527
31.0	0.0211994
32.0	0.0211197
33.0	0.0210412
34.0	0.0209788
35.0	0.0209069
36.0	0.0208678
37.0	0.0208283
38.0	0.0207414
39.0	0.0206204
40.0	0.0205264
41.0	0.0204527
42.0	0.02037
43.0	0.0202132
44.0	0.0201767
45.0	0.0201322
46.0	0.0198499
47.0	0.0007848999999998663


==> txt/mean-cvar-optim_3532228027801323971.txt <==
T	Y
1.0	0.022068
2.0	0.0220426
3.0	0.0220153
4.0	0.0219879
5.0	0.0219759
6.0	0.021955
7.0	0.02193
8.0	0.0219062
9.0	0.0218836
10.0	0.0218599
11.0	0.0218448
12.0	0.0218218
13.0	0.0217938
14.0	0.0217776
15.0	0.0217599
16.0	0.0217439
17.0	0.0217323
18.0	0.0217116
19.0	0.0216931
20.0	0.0216824
21.0	0.0216697
22.0	0.0216463
23.0	0.021633
24.0	0.0216077
25.0	0.021586
26.0	0.0215764
27.0	0.0215597
28.0	0.0215474
29.0	0.0215359
30.0	0.0215296
31.0	0.021519
32.0	0.0214988
33.0	0.0214731
34.0	0.0214575
35.0	0.0214391
36.0	0.0214261
37.0	0.021423
38.0	0.0214028
39.0	0.0213585
40.0	0.0213422
41.0	0.0213349
42.0	0.0213189
43.0	0.0212736
44.0	0.0212892
45.0	0.0213204
46.0	0.0212867
47.0	0.00475890000000001


==> txt/mean-cvar-optim_8873500018088811927.txt <==
T	Y
1.0	0.0215419
2.0	0.0215428
3.0	0.0215436
4.0	0.0215439
5.0	0.0215439
6.0	0.021544
7.0	0.0215439
8.0	0.0215435
9.0	0.0215431
10.0	0.0215427
11.0	0.0215422
12.0	0.0215417
13.0	0.0215413
14.0	0.0215409
15.0	0.0215405
16.0	0.0215403
17.0	0.02154
18.0	0.0215399
19.0	0.0215399
20.0	0.0215398
21.0	0.0215399
22.0	0.0215402
23.0	0.0215407
24.0	0.021541
25.0	0.0215413
26.0	0.0215417
27.0	0.0215422
28.0	0.0215423
29.0	0.0215423
30.0	0.0215425
31.0	0.0215427
32.0	0.0215428
33.0	0.0215433
34.0	0.0215434
35.0	0.0215435
36.0	0.0215439
37.0	0.0215443
38.0	0.0215452
39.0	0.0215467
40.0	0.0215493
41.0	0.0215538
42.0	0.0215611
43.0	0.0215735
44.0	0.0215942
45.0	0.0216351
46.0	0.0217279
47.0	0.008655399999999869


==> txt/mean-cvar-optim_90573412915485638.txt <==
T	Y
1.0	0.0225973
2.0	0.0225475
3.0	0.022489
4.0	0.0224355
5.0	0.0223998
6.0	0.0223554
7.0	0.0223025
8.0	0.0222543
9.0	0.0222061
10.0	0.0221556
11.0	0.0221159
12.0	0.0220687
13.0	0.0220129
14.0	0.0219764
15.0	0.0219415
16.0	0.0219066
17.0	0.021878
18.0	0.0218353
19.0	0.0217992
20.0	0.0217716
21.0	0.0217395
22.0	0.0216981
23.0	0.021672
24.0	0.0216194
25.0	0.02158
26.0	0.0215578
27.0	0.0215222
28.0	0.0214959
29.0	0.0214709
30.0	0.0214508
31.0	0.0214285
32.0	0.0213855
33.0	0.0213425
34.0	0.0213108
35.0	0.0212737
36.0	0.0212534
37.0	0.0212403
38.0	0.0212015
39.0	0.0211338
40.0	0.0210932
41.0	0.0210674
42.0	0.0210232
43.0	0.0209458
44.0	0.0209372
45.0	0.0209334
46.0	0.0207983
47.0	0.002775799999999995

